Poisson Sampling over Acyclic Joins

We introduce the problem of Poisson sampling over joins: compute a sample of the result of a join query by conceptually performing a Bernoulli trial for each join tuple, using a non-uniform and tuple-specific probability. We propose an algorithm for Poisson sampling over acyclic joins that is nearly instance-optimal, running in time O(N + k \log N) where N is the size of the input database, and k is the size of the resulting sample. Our algorithm hinges on two building blocks: (1) The construction of a random-access index that allows, given a number i, to randomly access the i-th join tuple without fully materializing the (possibly large) join result; (2) The probing of this index to construct the result sample. We study the engineering trade-offs required to make both components practical, focusing on their implementation in column stores, and identify best-performing alternatives for both. Our experiments on real-world data demonstrate that this pair of alternatives significantly outperforms the repeated-Bernoulli-trial algorithm for Poisson sampling while also demonstrating that the random-access index by itself can be used to competively implement Yannakakis' acyclic join processing algorithm when no sampling is required. This shows that, as far a query engine design is concerned, it is possible to adopt a uniform basis for both classical acyclic join processing and Poisson sampling, both without regret compared to classical join and sampling algorithms.

==> data/epiql-nonuniform/BinaryJoin+Bernoulli_runtimes.csv <==
popsize_int,duration(s)
1000,0.11771119999999999
10000,1.40501
100000,16.044603799999997
1000000,170.6723438


==> data/epiql-nonuniform/IdxGeom-Chained_runtimes.csv <==
popsize_int,duration(s)
1000,0.0054088
10000,0.0499562
100000,0.6145246
1000000,8.805418399999999
11000000,126.15071


==> data/epiql-nonuniform/IdxGeom-Unchained_runtimes.csv <==
popsize_int,duration(s)
1000,0.0054212
10000,0.052275
100000,0.6662804
1000000,9.072113400000001
11000000,127.8848308


==> data/epiql-nonuniform/IdxNaive-Chained_runtimes.csv <==
popsize_int,duration(s)
1000,0.0072094
10000,0.0730334
100000,0.8469988
1000000,10.074816
11000000,133.0466312


==> data/epiql-nonuniform/IdxNaive-Unchained_runtimes.csv <==
popsize_int,duration(s)
1000,0.008138000000000001
10000,0.0841354
100000,1.022593
1000000,12.4790664
11000000,165.55893020000002


==> data/epiql-nonuniform/PerNestedTuple-Chained_runtimes.csv <==
popsize_int,duration(s)
1000,0.0043878
10000,0.0402878
100000,0.4990176
1000000,6.711163999999999
11000000,97.15644999999999


==> data/epiql-nonuniform/PerNestedTuple-Unchained_runtimes.csv <==
popsize_int,duration(s)
1000,0.0053381999999999995
10000,0.051095
100000,0.6726074
1000000,9.1562836
11000000,130.3142084


==> data/epiql-nonuniform/SYA+Flatten+Bernoulli_runtimes.csv <==
popsize_int,duration(s)
1000,0.0278482
10000,0.3182012
100000,3.6810134
1000000,40.583651
11000000,512.7265688


==> data/epiql-nonuniform/USYA+Flatten+Bernoulli_runtimes.csv <==
popsize_int,duration(s)
1000,0.0260594
10000,0.317702
100000,3.5191822000000004
1000000,37.0750728
11000000,452.031434


==> data/job-flatten.csv <==
Yannakakis (chained),Yannakakis (unchained)
0.0006714624,0.0007682784
0.0006084436000000001,0.0006866522
0.0006740802,0.0007274416
0.00010289380000000001,0.00010633800000000001
8.13256e-05,8.47616e-05
0.000261584,0.0002262726
0.0006256931999999999,0.0005734214
0.00010840680000000001,7.507520000000001e-05
0.0034820673999999994,0.0038069923999999996
0.0006293916,0.0005905826000000001
0.008282652,0.0086501586
0.0029702172,0.0032993154
0.0028586804,0.0032434472
0.031102245,0.032269179599999996
0.0002539924,0.0001816298
1.4620799999999999e-05,1.08626e-05
0.0010814364,0.0009246382
7.9144e-05,8.95248e-05
4.9108e-05,4.98344e-05
0.00022653120000000002,0.00022619279999999998
0.0007427988,0.000766452
0.0007541576000000001,0.0008850636
0.13753563159999999,0.1359907178
0.0133537596,0.013433995399999999
0.010638549,0.010724089000000001
0.0094917922,0.0098212036
0.0030322172000000003,0.0030468384
0.0001817272,0.0001616268
0.0019062527999999998,0.0019695088
0.0942794966,0.0950008946
0.041492244,0.0424423416
0.0042061146,0.004472425800000001
0.0002297946,0.0002567666
0.0045771616,0.0050616307999999995
0.0008516842,0.0009284168000000001
1.5166999999999999e-05,1.4344999999999999e-05
0.0013058114,0.0013368161999999999
0.0535734502,0.0515244096
0.000458144,0.000514008
0.0004721198,0.0005080676000000001
0.00023253760000000001,0.00023517820000000002
0.000478892,0.0005163782
0.0009217614,0.0010817799999999999
2.17406e-05,2.04338e-05
0.002449227,0.0025360476
0.0001543972,0.00014861760000000002
8.41016e-05,7.98388e-05
0.0001815606,0.0001687918
0.0004477277999999999,0.0004046068
4.4943e-05,2.9566199999999998e-05
0.002606425,0.0026059476
0.004985917800000001,0.004993886
0.0001033048,0.00010458399999999999
2.4131e-05,2.4802e-05
0.0001047248,0.0001047796
0.0010002014,0.0011017777999999998
0.00098388,0.0010718396
0.0014479724,0.001577328
0.0004402578,0.0004779378
0.0044032114,0.0047846801999999996
0.0020471442,0.0020566992
0.0012270243999999999,0.0013685386
0.0026970585999999998,0.002776568
0.00012952,0.0001228758
0.0001118606,0.00011165559999999999
0.0001577498,0.0001476706
0.0006734557999999999,0.0006268214
6.877120000000001e-05,5.0615e-05
0.0010264954,0.0009809418
0.00010744739999999999,0.00010405220000000001
1.7044200000000002e-05,1.83592e-05
0.0009908076,0.0009363116
0.000920679,0.0009960996
0.0007990986,0.000894132
0.0003217682,0.0003753384
0.0028678622,0.0029750688000000003
0.0009832716,0.0009597216000000001
0.0005611614,0.0005924515999999999
0.0021043692,0.0022023503999999998
0.0008755805999999999,0.0008715066000000001
0.0005957866,0.0006295504
0.0017300988,0.0017705272
4.11752e-05,4.03102e-05
0.0011962112,0.0004884098
6.461640000000001e-05,6.41332e-05
2.19212e-05,1.89746e-05
0.00020004559999999997,0.0001819134
0.0007165188,0.0006446214
1.57262e-05,1.29684e-05
0.0016076022,0.0014186787999999999
0.0003106348,0.0001793846
2.6891000000000004e-05,2.73006e-05
0.0011864599999999999,0.000811939
0.0,0.0
0.0,0.0
0.0010194152,0.0007861374
1.57944e-05,1.2022399999999999e-05
0.0060957826,0.007877432
1.14596e-05,1.03978e-05
0.0061363614,0.0080398846
1.11986e-05,1.23094e-05
0.044216108,0.0470233194
0.00016554040000000002,0.0001776038
5.9359e-05,6.24984e-05
0.0005905871999999999,0.0006395564
0.0001641654,0.00017045139999999999
0.11007458480000001,0.11249280480000001
0.0165219444,0.0172173882
0.0009571058,0.0010074848
0.000804641,0.0009181584
0.0021706122000000002,0.0018869173999999998
0.0307560496,0.0292457128


==> data/job-uniform-runtime-breakdown.csv <==
X,method,p,Index building,Position sampling,Index probing,Flatten+Bernoulli
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.0001,162.73038228749996,0.03271298035714286,0.621247325,0.0
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,183.38261617857142,0.034856773214285715,0.6196078732142857,0.0
2,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.0001,163.19504096607142,0.0,0.0,7.4261037375
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.001,163.2522223125,0.035611323214285714,0.6966102410714285,0.0
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.001,183.94914081964285,0.037249975,0.6737248785714286,0.0
6,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.001,163.39347343035715,0.0,0.0,7.419318039285714
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.01,163.4082827982143,0.054234391071428564,0.9590471214285715,0.0
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.01,184.0946446857143,0.05592445714285715,0.9048078696428572,0.0
10,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.01,163.7817999107143,0.0,0.0,7.475483687500001
12,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.1,163.72629139464286,0.2225697267857143,2.143455125,0.0
13,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,184.4537571035714,0.22398011071428572,2.156152910714286,0.0
14,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.1,163.8816199,0.0,0.0,7.8572913446428565
16,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.2,163.93868572857144,0.44735666607142854,3.1032957517857143,0.0
17,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.2,184.5437615857143,0.44738173928571434,3.212847825,0.0
18,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.2,164.21714822499996,0.0,0.0,8.220564276785714
20,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.3,163.6594656392857,0.719311875,3.925359182142857,0.0
21,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.3,184.3268814517857,0.7150429196428572,4.1572152267857145,0.0
22,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.3,164.0723562714286,0.0,0.0,8.5591871
24,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.4,163.6177972,1.0407741232142858,4.652957794642857,0.0
25,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.4,184.3287293107143,1.0307251464285714,5.039533973214286,0.0
26,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.4,163.92492698928575,0.0,0.0,8.894173878571427
28,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.5,163.31335866964287,1.3585318553571428,5.294489989285714,0.0
29,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,184.10597889821432,1.3534975125,5.839883016071428,0.0
30,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.5,163.63758596071432,0.0,0.0,9.13702918392857
32,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.6,162.89907490714285,1.3852222285714284,5.8994168785714285,0.0
33,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.6,183.47883532321427,1.3804234285714287,6.605223741071428,0.0
34,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.6,162.85017638392856,0.0,0.0,9.208033016071429
36,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.7,163.55351281428574,1.239596607142857,6.452859046428571,0.0
37,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.7,184.20643823571424,1.2357555160714289,7.3241482553571435,0.0
38,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.7,163.75015948035718,0.0,0.0,9.225248557142857
40,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.8,163.57066892857142,1.1015697517857144,6.988123951785714,0.0
41,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.8,184.3355330232143,1.0962631482142857,7.985991592857143,0.0
42,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.8,163.84491607678575,0.0,0.0,9.250209441071428
44,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.9,163.09868962857146,1.0043789125,7.455083971428572,0.0
45,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,183.70851985714287,0.9633457660714285,8.52374265,0.0
46,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.9,163.279419525,0.0,0.0,9.249673521428573
48,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.99,162.89060890000002,0.8472629964285714,7.793415541071429,0.0
49,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.99,183.46904807321428,0.8507327821428572,8.824674682142858,0.0
50,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.99,163.16293884464287,0.0,0.0,9.251746769642857


==> data/pos-sampling/job-Bern-pos-sampling.csv <==
p,time_ms
0.0001,0.3812469982142857
0.001,0.43172941607142856
0.01,0.4792645107142857
0.1,0.6157903803571428
0.2,0.7099522321428572
0.3,0.7964903375
0.4,0.9181172803571428
0.5,0.9870391
0.6,0.9767691017857142
0.7,0.8819283517857143
0.8,0.8187706339285715
0.9,0.7614243910714286
0.99,0.69214485


==> data/pos-sampling/job-Binomial-pos-sampling.csv <==
p,time_ms
0.0001,0.0005396803571428571
0.001,0.0028881642857142855
0.01,0.038474901785714284
0.1,0.3619102910714286
0.2,0.6795754321428571
0.3,0.9930379571428573
0.4,1.3128277410714286
0.5,1.6543556357142857
0.6,1.9858322946428573
0.7,2.305776407142857
0.8,2.6270913892857144
0.9,2.9389878071428575
0.99,3.2097314125000005


==> data/pos-sampling/job-Geo-pos-sampling.csv <==
p,time_ms
0.0001,0.0004271142857142857
0.001,0.001598782142857143
0.01,0.015160742857142858
0.1,0.15259006071428574
0.2,0.313281625
0.3,0.4735533589285715
0.4,0.6336752250000001
0.5,0.7884202517857144
0.6,0.9267789678571428
0.7,1.0734905678571427
0.8,1.2144582732142857
0.9,1.3662770910714284
0.99,1.4956219553571428


==> data/pos-sampling/stats-Bern-pos-sampling.csv <==
p,time_ms
0.0001,164.5387361028169
0.001,180.2829459661972
0.01,196.78196002253523
0.1,251.95675820985917
0.2,288.9647119690141
0.3,337.11957066197186
0.4,390.60866390985916
0.5,425.5259464070423
0.6,416.6850867901409
0.7,381.881870056338
0.8,347.94952675070425
0.9,310.69243248450704
0.99,280.45622586338027


==> data/pos-sampling/stats-Binomial-pos-sampling.csv <==
p,time_ms
0.0001,0.14149800845070423
0.001,1.5844062746478873
0.01,24.8389856028169
0.1,316.1427784957747
0.2,540.5571839760563
0.3,779.1625492436619
0.4,1038.9970216915494
0.5,1315.8214450253522
0.6,1559.641027959155
0.7,1803.7231244352113
0.8,2059.7420468746477
0.9,2354.5710538014087
0.99,2558.47487176338


==> data/pos-sampling/stats-Geo-pos-sampling.csv <==
p,time_ms
0.0001,0.07015351267605634
0.001,0.6780989478873239
0.01,6.758642249295775
0.1,67.56173642112677
0.2,135.41791424507042
0.3,203.42866564084508
0.4,270.459378284507
0.5,338.8864234633803
0.6,406.9505108985916
0.7,474.5809768422535
0.8,542.5383404873239
0.9,602.2139038802817
0.99,662.8902610042253


==> data/stats-uniform-runtime-breakdown.csv <==
X,method,p,Index building,Position sampling,Index probing,Flatten+Bernoulli
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.0001,3.6039097112676055,0.11425821971830985,0.1391962577464789,0.0
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,3.669218908450704,0.11568058450704224,0.1234865014084507,0.0
2,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.0001,8.434002511267618,0.0,0.0,455.84655632957754
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.001,3.550237821126761,0.797745276056338,0.6541313802816902,0.0
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.001,3.6657521915492954,0.7942449845070422,0.6764161704225353,0.0
6,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.001,8.465605454929578,0.0,0.0,459.9759330774648
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.01,3.493847376056338,7.67400015774648,5.085670687323944,0.0
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.01,3.623030249295775,7.640748012676055,5.568825850704225,0.0
10,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.01,8.610084698591557,0.0,0.0,481.8980920760564
12,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.1,3.6246720788732376,77.09761892394366,48.92649465211267,0.0
13,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,3.817584619718307,76.89063233521128,54.21345262816902,0.0
14,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.1,10.012315307042263,0.0,0.0,588.1699648478873
16,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.2,3.8500407436619746,169.49303266760563,96.67448842816901,0.0
17,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.2,4.060812511267593,168.77043660422532,107.67322872394365,0.0
18,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.2,11.546123471831013,0.0,0.0,674.4949554084507
20,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.3,4.107470253521111,280.9420494873239,144.54817041549296,0.0
21,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.3,4.294949249295784,278.46427667464786,161.08773645352113,0.0
22,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.3,12.960968994366175,0.0,0.0,767.3154802084507
24,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.4,4.381874132394371,414.0353265492958,192.27466764788733,0.0
25,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.4,4.604207728168986,409.20896570985917,214.63970445492956,0.0
26,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.4,14.224084433802794,0.0,0.0,866.3256241535212
28,$\textsf{I}_{C}\textsf{-}\textsc{Geo}$,0.5,4.623741604225385,549.6373805605633,239.70404905915493,0.0
29,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,4.838399983098605,549.4625706732395,268.01769196760563,0.0
30,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.5,15.492321942253525,0.0,0.0,939.9015358267607
32,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.6,5.578387571831004,584.5467000830987,286.61216232957753,0.0
33,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.6,5.797660697183096,590.085950771831,320.8687479887324,0.0
34,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.6,16.624614119718338,0.0,0.0,931.045687815493
36,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.7,5.6738208070422465,524.9831872774647,333.8749702647888,0.0
37,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.7,5.883964456338021,530.452258756338,374.0344936253521,0.0
38,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.7,17.72290694225351,0.0,0.0,893.9210256591549
40,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.8,5.706463204225308,470.40243844788733,380.99227798450704,0.0
41,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.8,5.936391756337995,476.13080484507043,426.9587860549296,0.0
42,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.8,18.530450329577498,0.0,0.0,860.9967662971831
44,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.9,5.7064051830985845,423.3947572112676,428.0818730338029,0.0
45,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,5.945432205633834,428.8534342211268,479.82369386197183,0.0
46,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.9,19.42607167042253,0.0,0.0,836.4825310774648
48,$\textsf{I}_{C}\textsf{-}\textsc{Bern}$,0.99,5.777379566197166,385.9207976647887,470.0214241549296,0.0
49,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.99,6.0153544732394675,389.18472654366195,526.7020789140846,0.0
50,$\textsf{M}\textsf{-}\textsc{CSYA}$,0.99,20.06850029718309,0.0,0.0,822.9941468098591

==> data/statsceb-flatten.csv <==
Yannakakis (chained),Yannakakis (unchained)
4.01288e-05,4.01758e-05
0.0009110798,0.0008722652000000001
0.0035071458,0.0030353276
0.0050046432000000005,0.0051795538
0.012745558200000002,0.0108292098
0.0046035554,0.0043988802
0.01544602,0.015763565
0.2959073968,0.2974937508
0.0007039408000000001,0.0006657096
0.8762847561999999,0.876288579
0.895982448,0.8952727586
0.000925771,0.0008890738
0.00047084279999999996,0.0004273866
0.0010016604,0.0010163518
0.0018498785999999999,0.0020382198000000002
0.0018155273999999999,0.0016586184
0.0240439784,0.023803495
0.024826853599999997,0.024952861
0.0617601158,0.0611857128
0.0008106456,0.0008142088
0.0033519713999999997,0.0031671739999999996
0.0055413308,0.0048360362
0.0025607234,0.0023610452
0.0013625018,0.0013188888
0.001430771,0.0012958008
0.2305016386,0.23277235320000003
0.0067203516000000005,0.006894272
0.00010042320000000001,9.97504e-05
4.996421124599999,4.653925731399999
0.00044993539999999997,0.000459021
0.0004365218,0.000463732
0.0008596116000000001,0.0008799562000000001
0.0003631062,0.0003656202
0.000344198,0.0003441864
0.0044942086,0.004513119
9.73502e-05,9.38052e-05
0.016468561,0.016957817
2.66024e-05,2.84466e-05
3.2900673765999997,3.3033477138
0.3786811162,0.3787957636
0.0020325748,0.0017810078
0.0773634774,0.05983049
0.0302675004,0.0217612034
7.6484e-06,3.5446e-06
1.093562173,0.7780646196000001
2.2469535436,1.6815381087999999
2.8580545988,2.0612471226
0.6960582023999999,0.5650369336
0.0636864152,0.0619338816
0.0037972656,0.0034085862
0.0234327472,0.0219733234
0.0127109342,0.0128548482
0.0004627906,0.0004447438
0.00030296,0.0002375432
0.000172539,0.000171594
0.00011649379999999999,0.00012060980000000001
0.013051365,0.0135206632
0.0008565458,0.0011047971999999999
0.0001659202,0.00016796459999999998
0.0020778834,0.0020316126
0.0002484898,0.0002388784
2.14258e-05,2.12484e-05
0.00026995999999999997,0.0002736774
0.0001004662,0.0001036668
3.5436000000000004e-05,3.63864e-05
0.07361079499999999,0.056770866399999995
0.0019825119999999996,0.002015499
0.0019404614,0.0017791182
0.364253223,0.3642146954
0.0059417048,0.006352731
0.021652896799999998,0.021458858
2.66986e-05,2.2509800000000003e-05
0.8915134644,0.8928049022
0.0037526464000000002,0.0036539554
6.9057e-05,6.84924e-05
0.0014537196,0.0014807252
0.1407701194,0.142341413
0.002102804,0.0020875416000000003
0.002432679,0.0023301631999999997
0.0002842414,0.0002858568
2.8170799999999998e-05,3.1738999999999995e-05
0.008791203000000001,0.0074727446
0.0097376458,0.0097727434
0.0021571437999999997,0.0024836982
1.4416800000000002e-05,1.40102e-05
0.0004291374,0.00044671260000000003
0.0913389818,0.091893435
8.017e-06,7.1182e-06
0.0245468928,0.0241277904
0.0103702164,0.0103024676
1.867e-05,1.6802e-05
0.1328750772,0.1310899328
0.34962919340000004,0.35011881300000003
0.0070846013999999995,0.0055996816
6.66314e-05,6.18076e-05
0.0001571514,0.0001474434
0.07854730160000001,0.059433190000000004
3.18424e-05,3.56748e-05
0.3881984128,0.3641455476
0.000656819,0.0006219576
0.0794116838,0.0569620918
0.0057762674,0.004114879
0.0004232228,0.0003261898
8.99924e-05,8.50006e-05
0.0046214038,0.0034362829999999996
0.00030712400000000004,0.0002720924
0.0004174408,0.00032177400000000004
2.3453e-05,2.4294200000000002e-05
5.1764938034000005,4.2178744462
1.0487721913999999,0.7480855724
0.0048283446,0.004252366400000001
0.362076281,0.2933070598
0.1798698768,0.1766672712
0.0030874956,0.0031419088
0.0070978928,0.0053903024
0.3923328146,0.2850957476
0.0277941004,0.021140683
0.0044910048,0.004182786
0.0160636318,0.0158169466
0.003366046,0.0022777024
0.0202545104,0.0156020188
0.003377346,0.0029862776
0.0021828068,0.0020825696
0.0009027277999999999,0.0009530077999999999
0.0021278788,0.0020392319999999998
0.00266676,0.0026077497999999998
0.0110297958,0.0111542728
0.0134802816,0.013813233999999999
0.0023509716,0.0021674554
0.001007221,0.0009779340000000002
0.0127726912,0.012936763600000002
0.0018195429999999999,0.0017544844
0.0016965034,0.0016130964000000002
0.0011713736,0.0011104472000000002
0.0044526088,0.004548606
0.0005141218,0.00067333
0.0018698354,0.0017861180000000002
0.0009461402000000001,0.0009805427999999999
0.0045870192,0.0046759843999999995
0.0020285452,0.0020174038
0.08899480280000001,0.0891630002
0.0569921016,0.0571545944
0.001811397,0.001680372

==> data/synthetic-paper-data/s_1000000_d_10.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.931893,381.89737333333335,0.06537733333333333
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.7902506666666667,882.3496856666666,0.063044
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.8015283333333334,878.2999303333332,0.06421333333333333
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,109.729874,386.19365533333337,13.350681333333334
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,47.756791666666665,883.2083696666667,13.280307333333335
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,50.414299,882.1068200000001,13.267545
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,275.664364,396.581875,97.872357
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,156.76788733333333,902.6252296666665,97.36544866666667
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,165.57992633333333,902.8808830000002,97.42113266666667
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,405.43958,398.03486133333337,70.89277666666668
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,214.921904,906.9005453333334,70.04395266666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,224.9758,901.1759456666667,70.36959333333333


==> data/synthetic-paper-data/s_100000_d_10.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.08558,18.778935333333337,0.008250666666666667
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.08271933333333333,40.716302,0.012018
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.080802,40.621112,0.008408333333333334
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,6.134428666666667,18.236133333333335,1.350416
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,3.781313,41.064900666666674,1.3340023333333333
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,3.9785653333333335,39.886367,1.3308776666666668
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,12.008586666666666,19.466717333333335,9.488359
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,10.317184666666666,41.47385033333333,9.504507333333335
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,10.820499333333334,41.89560066666667,9.499131666666665
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,17.471890666666667,18.996366666666663,6.859170333333333
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,12.614606,41.32222266666666,6.813630333333333
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,13.355409333333334,42.16793633333334,6.813743666666667


==> data/synthetic-paper-data/s_100000_d_100.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,3.3298736666666664,207.16966266666665,0.055321
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.21269833333333335,557.1706926666666,0.055715
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.21118333333333333,556.4947803333333,0.05477666666666666
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,382.8638873333333,210.17879066666666,13.561633333333335
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,47.671038333333335,560.986863,13.383672
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,43.699985,559.7132546666667,13.438016333333334
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,583.486187,210.50870633333338,95.242618
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,143.88282166666664,560.9224340000001,95.475073
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,143.31982866666667,559.646495,95.55894633333332
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,694.937784,215.9457299999999,71.07119433333332
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,196.20867333333334,572.3250286666666,71.146563
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,200.57244266666666,571.4705473333333,71.510044


==> data/synthetic-paper-data/s_10000_d_10.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.009263333333333333,1.0826986666666667,0.0013513333333333333
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.008708,2.1624266666666667,0.0011006666666666667
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.008433,2.073587,0.0010806666666666668
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,0.25714333333333333,1.0744643333333335,0.13695766666666664
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,0.300799,2.079974666666667,0.13775133333333334
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,0.301599,2.2070773333333333,0.13666233333333333
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,0.794207,1.130496666666667,0.9673686666666667
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,0.813688,2.1955676666666673,0.968271
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,0.8236106666666666,2.086488333333333,0.964606
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,0.9574023333333334,1.1452076666666664,0.7218666666666667
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,1.0024693333333334,2.271602666666667,0.7251383333333333
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,1.0020393333333333,2.2722370000000005,0.7099136666666667


==> data/synthetic-paper-data/s_10000_d_100.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.21860566666666667,13.508388333333334,0.007930666666666667
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.021909666666666668,29.172813666666663,0.008570666666666666
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.021587,28.60600966666667,0.008522666666666666
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,12.391511,12.912296666666668,1.3711326666666668
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,3.8366343333333335,28.603707666666665,1.3569253333333333
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,3.5026323333333336,28.469395333333335,1.365386
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,18.360341666666667,13.44435133333333,9.516051666666666
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,11.526311,28.798400666666673,9.583933
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,11.296139,28.490889666666664,9.574558
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,23.69354866666667,13.352755333333333,7.064903
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,14.655603666666666,28.843465666666667,7.112096
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,14.867483666666667,28.641011,7.107848333333333


==> data/synthetic-paper-data/s_10000_d_1000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,30.24969833333333,149.5515816666667,0.027127666666666668
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.22010366666666667,404.65878033333337,0.030463666666666667
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.223213,404.1455093333334,0.031342666666666665
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,469.6812486666667,150.73091466666665,13.474775666666666
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,53.18736766666667,405.9307873333334,13.398263
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,39.24175433333333,406.78355433333337,13.416270666666666
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,547.3468786666666,155.73933166666671,95.024815
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,215.864217,407.9255406666666,95.46120066666667
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,140.929739,406.49119866666655,95.50529766666668
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,618.3555043333333,159.22158366666662,72.29662966666668
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,347.6501623333333,409.56588700000003,71.99595566666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,195.33371166666666,408.635529,72.19094966666667


==> data/synthetic-paper-data/s_1000_d_100.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.006854,0.889554,0.0011543333333333332
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.0028193333333333334,1.654253,0.000998
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.0037866666666666665,1.7460353333333332,0.001663
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,0.375756,0.8891936666666665,0.13529133333333335
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,0.3149083333333333,1.665711,0.13595333333333334
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,0.27927266666666667,1.7054726666666666,0.140927
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,0.6973143333333334,0.8882173333333333,0.9665113333333334
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,1.0371296666666667,1.8093283333333339,0.962197
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,0.865106,1.7283593333333334,0.9577206666666667
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,0.8603226666666667,0.919343666666667,0.680313
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,1.109503,1.7046593333333335,0.6929586666666666
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,1.119481,1.7376936666666667,0.6963393333333334


==> data/synthetic-paper-data/s_1000_d_1000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,1.3429946666666668,9.427819,0.006390666666666667
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.023601333333333332,19.719111000000005,0.006310666666666667
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.023436666666666668,19.704028333333337,0.006534333333333333
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,11.688680333333334,8.875160333333332,1.358424
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,4.835565333333333,20.117317333333332,1.3507043333333333
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,3.503134,20.19201866666667,1.3558186666666667
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,17.138932333333333,9.493230666666669,9.669041666666667
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,20.088577,19.78211,9.688104
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,12.111119666666665,20.288551666666667,9.714931333333334
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,21.568777333333333,9.60375966666667,7.247021
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,31.058644333333334,20.069463333333335,7.329651
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,16.061413333333334,19.878298999999995,7.281539666666667


==> data/synthetic-paper-data/s_1000_d_10000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,140.22540033333334,91.435661,0.026796
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.32844,222.995611,0.024983333333333333
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.383269,220.82660066666668,0.024532666666666668
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,448.2656803333333,91.37354833333335,13.570037333333334
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,57.690983,220.46212700000004,13.437239333333334
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,40.209899,219.29717666666667,13.543036666666666
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,512.0194776666667,92.82982433333328,95.09568666666667
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,233.03660866666667,222.75963000000004,95.43727333333332
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,141.61679733333335,219.86495000000002,95.66423233333333
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,581.712304,94.2211303333334,75.910581
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,398.57251766666667,227.17018300000007,75.61353166666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,196.50625033333336,224.74130433333337,75.61184033333333


==> data/synthetic-paper-data/s_100_d_1000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.020608333333333333,0.8356736666666668,0.001013
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.0021586666666666664,1.4093316666666664,0.001002
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.0021826666666666665,1.4086799999999997,0.0009933333333333333
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,0.399711,0.770068,0.13866533333333333
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,0.4485033333333333,1.418101,0.14142766666666665
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,0.279766,1.549085,0.13568266666666665
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,0.7977396666666666,0.7616236666666667,0.9863246666666666
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,1.8467956666666667,1.4490863333333337,0.965549
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,0.9850556666666667,1.427227,0.97387
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,0.8526583333333334,0.8488583333333335,0.740904
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,2.803155,1.5599470000000002,0.6752463333333334
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,1.2322746666666669,1.6003076666666665,0.6978096666666667


==> data/synthetic-paper-data/s_100_d_10000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,3.9876053333333337,8.449042666666665,0.005746333333333333
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.024314333333333334,14.916863000000001,0.006228
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.028051,15.154737333333332,0.005952666666666667
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,11.004811,7.831269,1.395008
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,5.379724666666667,15.266721000000002,1.390113
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,3.570145,15.465034,1.3479506666666667
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,15.733542333333334,7.989398000000002,9.806694666666665
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,22.153049,15.821077333333335,9.646976666666665
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,13.003017333333334,15.980012333333331,9.695459666666666
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,19.857548,8.135493333333331,7.552840333333333
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,37.30265,15.51071766666667,7.073525666666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,17.416844,15.890463000000004,7.230102333333333


==> data/synthetic-paper-data/s_100_d_100000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,297.9214813333333,79.64689033333332,0.023613666666666668
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.411696,145.12771333333333,0.025649
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.6584096666666667,146.39208433333332,0.02429766666666667
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,366.5962886666667,82.20345166666665,13.41785
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,60.017156,148.05416533333332,13.372403666666665
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,40.79050933333333,144.50087766666667,13.373034333333335
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,415.572266,83.93088899999996,95.15909033333332
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,267.6273136666667,146.16200700000002,95.09502166666667
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,150.69310733333333,145.65033533333332,95.18604066666667
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,469.2536356666667,81.70305266666665,77.06530866666667
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,457.6286403333333,146.18809666666667,76.05008066666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,219.543694,145.88620366666666,76.33174733333333


==> data/synthetic-paper-data/s_10_d_10000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.10209633333333333,0.8228316666666665,0.0010823333333333332
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.0028346666666666663,1.291826,0.001037
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.002559,1.2647966666666668,0.0010063333333333335
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,0.2912696666666667,0.7253973333333332,0.13711533333333334
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,0.4729063333333333,1.2749883333333334,0.13918466666666665
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,0.3165513333333333,1.283887,0.13900233333333334
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,0.6769473333333333,0.8026756666666666,0.9730843333333333
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,2.028285,1.2774000000000003,0.9740036666666666
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,1.1353816666666667,1.2977436666666669,0.980523
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,0.7991316666666666,0.7741819999999998,0.708952
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,3.5499836666666664,1.4546713333333336,0.687425
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,1.356298,1.311005,0.6977443333333334


==> data/synthetic-paper-data/s_10_d_100000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,2.55024,6.965454333333332,0.008148333333333334
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.034635,12.882495333333335,0.005493666666666667
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.05906366666666667,12.789530666666668,0.005608666666666667
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,3.759234,7.199778,1.382732
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,5.755795,13.238601666666668,1.3588776666666667
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,4.104488,13.320795999999998,1.3632006666666667
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,9.030931666666666,8.546393666666663,9.715509
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,24.859248,14.275590666666663,9.633201666666666
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,14.267629333333334,13.224219333333332,9.622020333333333
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,10.906489333333335,7.713582333333334,7.668415333333333
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,42.45448666666666,13.521207666666665,7.195827333333333
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,18.579683,13.832301666666666,7.085068666666667


==> data/synthetic-paper-data/s_10_d_1000000.csv <==
X,method,p,Index probing,Index building,Position sampling
0,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.0001,38.90075066666667,73.38438266666668,0.023164333333333332
1,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.0001,0.393943,128.63754766666668,0.025263
2,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.0001,0.745913,127.096637,0.025264666666666668
4,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.1,53.11289166666666,73.51697200000001,13.560868666666666
5,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.1,63.22450666666666,128.32972800000002,13.322109
6,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.1,43.977161,127.39642600000002,13.295844
8,$\textsf{I}_{C}\textsf{-}\textsc{Geo(opt)}$,0.5,108.560324,74.74104699999998,95.02389566666668
9,$\textsf{I}_{U}\textsf{-}\textsc{Geo}$,0.5,276.45742466666667,128.85775966666668,95.152028
10,$\textsf{I}_{U}\textsf{-}\textsc{Geo(opt)}$,0.5,155.61104666666665,128.25679599999998,95.14822566666668
12,$\textsf{I}_{C}\textsf{-}\textsc{Bern(opt)}$,0.9,136.22079733333334,74.94253033333331,76.89782633333333
13,$\textsf{I}_{U}\textsf{-}\textsc{Bern}$,0.9,483.293596,129.45736666666662,76.14235166666667
14,$\textsf{I}_{U}\textsf{-}\textsc{Bern(opt)}$,0.9,220.54065633333335,128.25944933333332,75.97316033333333

